Domain Knowledge Graph Construction Via A Simple Checker

With the availability of large language models, there is a growing interest for semiconductor chip design companies to leverage the technologies. For those companies, deployment of a new methodology must include two important considerations: confidentiality and scalability. In this context, this work tackles the problem of knowledge graph construction from hardware-design domain texts. We propose an oracle-checker scheme to leverage the power of GPT3.5 and demonstrate that the essence of the problem is in distillation of domain expert's background knowledge. Using RISC-V unprivileged ISA specification as an example, we explain key ideas and discuss practicality of our proposed oracle-checker approach.

==> svg-inkscape/fig01_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig01_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1976.68749762bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96736958)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig01_svg-tex.pdf}}%
    \put(0.01312486,0.31787713){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.07812072,0.31787713){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SLTIU}\end{tabular}}}}%
    \put(0.16615854,0.31787713){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a \end{tabular}}}}%
    \put(0.18941828,0.31787713){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:Instruction\end{tabular}}}}%
    \put(0.3907111,0.31787713){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:assemblerPseudoinstruction\end{tabular}}}}%
    \put(0.46635659,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"\end{tabular}}}}%
    \put(0.47613811,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SEQZ}\end{tabular}}}}%
    \put(0.55961109,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rd\end{tabular}}}}%
    \put(0.58439498,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, \end{tabular}}}}%
    \put(0.60004616,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rs\end{tabular}}}}%
    \put(0.62330477,0.28448794){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}" ;\end{tabular}}}}%
    \put(0.04442723,0.25109874){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.10942309,0.25109874){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{comparesAgainst}\end{tabular}}}}%
    \put(0.35049609,0.25109874){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.41549119,0.25109874){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Register}\end{tabular}}}}%
    \put(0.53461473,0.25109874){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.21770955){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:comparesSignedNumbers\end{tabular}}}}%
    \put(0.43853353,0.21770955){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}false ;\end{tabular}}}}%
    \put(0.04442723,0.18432036){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:comparesUnsignedNumbers\end{tabular}}}}%
    \put(0.46939956,0.18432036){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}true ;\end{tabular}}}}%
    \put(0.04442723,0.15093117){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.10942309,0.15093117){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{comparesWith}\end{tabular}}}}%
    \put(0.30897587,0.15093117){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.37397097,0.15093117){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Immediate}\end{tabular}}}}%
    \put(0.51961615,0.15093117){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.11754197){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:function\end{tabular}}}}%
    \put(0.21463243,0.11754197){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"set less than immediate unsigned" ;\end{tabular}}}}%
    \put(0.04442723,0.08415278){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:mnemonic\end{tabular}}}}%
    \put(0.24550226,0.08415278){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"SLTIU" ;\end{tabular}}}}%
    \put(0.04442723,0.05076359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:writesTo\end{tabular}}}}%
    \put(0.22224365,0.05076359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:Register\end{tabular}}}}%
    \put(0.3985348,0.05076359){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.01737439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:writesToRegister\end{tabular}}}}%
    \put(0.32571221,0.01737439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}true .\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig01_svg-tex.pdf}}%
    \put(0.01312486,0.58954374){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SLTI}\end{tabular}}}}%
    \put(0.08333778,0.58954374){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(set less than immediate) places the value 1 in register \end{tabular}}}}%
    \put(0.69460208,0.58954374){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rd\end{tabular}}}}%
    \put(0.7248193,0.58954374){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}if register rs1 is less \end{tabular}}}}%
    \put(0.01312486,0.55615455){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}than the sign\end{tabular}}}}%
    \put(0.15572441,0.55615455){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.16507187,0.55615455){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}extended immediate when both are treated as signed numbers, else 0 is \end{tabular}}}}%
    \put(0.01312486,0.52276536){\color[rgb]{0.32941176,0.50980392,0.20784314}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}written to rd. \end{tabular}}}}%
    \put(0.01312486,0.48937617){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SLTIU}\end{tabular}}}}%
    \put(0.10333677,0.48937617){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}is similar but compares the values as unsigned numbers (i.e., the immediate is \end{tabular}}}}%
    \put(0.01312486,0.45598697){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}first sign\end{tabular}}}}%
    \put(0.11181421,0.45598697){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.12116167,0.45598697){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}extended to XLEN bits then treated as an unsigned number). \end{tabular}}}}%
    \put(0.01312486,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Note, SLTIU \end{tabular}}}}%
    \put(0.16681076,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rd\end{tabular}}}}%
    \put(0.19007013,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, rs1, 1 sets \end{tabular}}}}%
    \put(0.32180036,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rd\end{tabular}}}}%
    \put(0.35201758,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}to 1 if rs1 equals zero, otherwise sets \end{tabular}}}}%
    \put(0.77133652,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rd\end{tabular}}}}%
    \put(0.80155374,0.42259778){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}to 0 (assembler \end{tabular}}}}%
    \put(0.01312486,0.38920859){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}pseudoinstruction\end{tabular}}}}%
    \put(0.21854808,0.38920859){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SEQZ}\end{tabular}}}}%
    \put(0.2996269,0.38920859){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rd\end{tabular}}}}%
    \put(0.3228893,0.38920859){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}, \end{tabular}}}}%
    \put(0.33679894,0.38920859){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rs\end{tabular}}}}%
    \put(0.35701458,0.38920859){\color[rgb]{0.92941176,0.49019608,0.19215686}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}).\end{tabular}}}}%
    \put(0.77850381,0.28145256){\color[rgb]{0.51764706,0.23529412,0.04705882}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Fact 2}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig01_svg-tex.pdf}}%
    \put(0.01312486,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.07812072,0.93368008){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SLTI}\end{tabular}}}}%
    \put(0.14615993,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a \end{tabular}}}}%
    \put(0.16941929,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:Instruction\end{tabular}}}}%
    \put(0.37071173,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.90029089){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.10942309,0.90029089){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{comparesAgainst}\end{tabular}}}}%
    \put(0.01312486,0.8669017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.07812072,0.8669017){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Register}\end{tabular}}}}%
    \put(0.19724387,0.8669017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.83351251){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:comparesSignedNumbers\end{tabular}}}}%
    \put(0.43853353,0.83351251){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}true ;\end{tabular}}}}%
    \put(0.04442723,0.80012331){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:comparesUnsignedNumbers\end{tabular}}}}%
    \put(0.01312486,0.76673412){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}false ;\end{tabular}}}}%
    \put(0.04442723,0.73334493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.10942309,0.73334493){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{comparesWith}\end{tabular}}}}%
    \put(0.01312486,0.69995573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.07812072,0.69995573){\color[rgb]{0.18039216,0.45882353,0.71372549}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Immediate}\end{tabular}}}}%
    \put(0.22376514,0.69995573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.66656654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:function\end{tabular}}}}%
    \put(0.21463243,0.66656654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"set less than \end{tabular}}}}%
    \put(0.01312486,0.63317735){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}immediate" ;\end{tabular}}}}%
    \put(0.04442723,0.59978816){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:mnemonic\end{tabular}}}}%
    \put(0.24550226,0.59978816){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"SLTI" ;\end{tabular}}}}%
    \put(0.04442723,0.56639896){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:writesTo\end{tabular}}}}%
    \put(0.22224365,0.56639896){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:Register\end{tabular}}}}%
    \put(0.3985348,0.56639896){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.04442723,0.53300977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:writesToRegister\end{tabular}}}}%
    \put(0.32571221,0.53300977){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}true .\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig01_svg-tex.pdf}}%
    \put(0.56936225,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.63435735,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Immediate}\end{tabular}}}}%
    \put(0.78000253,0.93368008){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a \end{tabular}}}}%
    \put(0.56936225,0.90029089){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:Immediate\end{tabular}}}}%
    \put(0.77217504,0.90029089){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.60066462,0.8669017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:hasName\end{tabular}}}}%
    \put(0.79239068,0.8669017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"\end{tabular}}}}%
    \put(0.8021722,0.8669017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{immediate}\end{tabular}}}}%
    \put(0.93998988,0.8669017){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}" ;\end{tabular}}}}%
    \put(0.60066462,0.83351251){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:isSignExtended\end{tabular}}}}%
    \put(0.86629842,0.83351251){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}true ;\end{tabular}}}}%
    \put(0.60066462,0.80012331){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:isUnsigned\end{tabular}}}}%
    \put(0.81065229,0.80012331){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}false .\end{tabular}}}}%
    \put(0.56936225,0.73334493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:\end{tabular}}}}%
    \put(0.63435735,0.73334493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Register}\end{tabular}}}}%
    \put(0.75348089,0.73334493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a \end{tabular}}}}%
    \put(0.7767395,0.73334493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:Register\end{tabular}}}}%
    \put(0.95303443,0.73334493){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l};\end{tabular}}}}%
    \put(0.60066462,0.69995573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv:hasName\end{tabular}}}}%
    \put(0.79239068,0.69995573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"\end{tabular}}}}%
    \put(0.8021722,0.69995573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{rd}\end{tabular}}}}%
    \put(0.82999905,0.69995573){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}",\end{tabular}}}}%
    \put(0.63196699,0.66656654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"\end{tabular}}}}%
    \put(0.64174851,0.66656654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{rs1}\end{tabular}}}}%
    \put(0.683485,0.66656654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}" .\end{tabular}}}}%
    \put(0.42317071,0.69009075){\color[rgb]{0.51764706,0.23529412,0.04705882}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Fact 1}\end{tabular}}}}%
    \put(0.90940842,0.82288867){\color[rgb]{0.51764706,0.23529412,0.04705882}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Fact 3}\end{tabular}}}}%
    \put(0.90940842,0.68174345){\color[rgb]{0.51764706,0.23529412,0.04705882}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Fact 4}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig01_svg-tex.pdf}}%
    \put(0.70157587,0.62938312){\color[rgb]{0.35686275,0.60784314,0.83529412}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\end{tabular}}}}%
    \put(0.71874854,0.62938312){\color[rgb]{0.35686275,0.60784314,0.83529412}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}paragraph_text\end{tabular}}}}%
    \put(0.9591659,0.62938312){\color[rgb]{0.35686275,0.60784314,0.83529412}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}} \end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig01a_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig01a_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1953.328125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16795853)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig01a_svg-tex.pdf}}%
    \put(0.01301116,0.13101437){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Please construct a knowledge graph for the following \end{tabular}}}}%
    \put(0.01301116,0.09300233){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}paragraph: "\end{tabular}}}}%
    \put(0.22154947,0.09300233){\color[rgb]{0.3372549,0.61176471,0.83921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\end{tabular}}}}%
    \put(0.23892635,0.09300233){\color[rgb]{0.3372549,0.61176471,0.83921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}paragraph_text\end{tabular}}}}%
    \put(0.48222265,0.09300233){\color[rgb]{0.3372549,0.61176471,0.83921569}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}}\end{tabular}}}}%
    \put(0.49960068,0.09300233){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}" Please present the result \end{tabular}}}}%
    \put(0.01301116,0.05499028){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}in Turtle Terse RDF Triple Language. In addition to \end{tabular}}}}%
    \put(0.01301116,0.01697823){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"\end{tabular}}}}%
    \put(0.03038958,0.01697823){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}rdf\end{tabular}}}}%
    \put(0.08252406,0.01697823){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}", please use prefix "\end{tabular}}}}%
    \put(0.46484462,0.01697823){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}riscv\end{tabular}}}}%
    \put(0.55173478,0.01697823){\color[rgb]{0.80784314,0.56862745,0.47058824}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}" whenever possible.\end{tabular}}}}%
  \end{picture}%
\endgroup%

